Advancing Hungarian Text Processing with HuSpaCy: Efficient and Accurate NLP Pipelines

This paper presents a set of industrial-grade text processing models for Hungarian that achieve near state-of-the-art performance while balancing resource efficiency and accuracy. Models have been implemented in the spaCy framework, extending the HuSpaCy toolkit with several improvements to its architecture. Compared to existing NLP tools for Hungarian, all of our pipelines feature all basic text processing steps including tokenization, sentence-boundary detection, part-of-speech tagging, morphological feature tagging, lemmatization, dependency parsing and named entity recognition with high accuracy and throughput. We thoroughly evaluated the proposed enhancements, compared the pipelines with state-of-the-art tools and demonstrated the competitive performance of the new models in all text preprocessing steps. All experiments are reproducible and the pipelines are freely available under a permissive license.

==> readme.txt <==
=================================================================
      
     Instructions for preparing the camera-ready manuscript     
            for the TSD 2023 conference proceedings

						Rel. 2021-02-15
	 
=================================================================

Template
--------

We kindly ask you to use the provided template "tsd2023.tex" when
preparing your camera-ready submission. The required fields are
marked with "TSD 2023" comments. Please, do not delete these
comments as they may be used later by the the proceedings editor.

Further notes
-------------

* All images/figures should be either in EPS or PDF format. If you
use a bitmap image, you can embed it into EPS, e.g., using the free
ImageMagick "convert" tool as follows

  $convert -resample 300x300 input.png eps2:output.eps

or you can use your favourite graphic tool (e.g. Inkscape).

* We kindly ask you to clean up the manuscript by removing
all comments from the body of your manuscript.

* When submitting the manuscript, all we need is the *.tex files,
the figures (*.pdf/*.eps), the bibtex file (if you use bibtex),
plus the final PDF of your article. It is not necessary to attach
other files (splncs04.bst, llncs.cls, *.aux, *.bbl, *.log, *.blg,
and others).

* We will appreciate if you also attach the filled and signed
Copyright Form (scanned as PDF, in the optimal case). This is the
preferred way of delivering this document.

Should you have any questions or comments, please, send an e-mail
to tsd2023@tsdconference.org.

Thank you for your co-operation.
Yours sincerely,

TSD 2023 Organizing Committee
TSD 2023 Proceedings Editors

